Density of small singular values of the shifted real Ginibre ensemble

We derive a precise asymptotic formula for the density of the small singular values of the real Ginibre matrix ensemble shifted by a complex parameter $z$ as the dimension tends to infinity. For $z$ away from the real axis the formula coincides with that for the complex Ginibre ensemble we derived earlier in [arXiv:1908.01653]. On the level of the one-point function of the low lying singular values we thus confirm the transition from real to complex Ginibre ensembles as the shift parameter $z$ becomes genuinely complex; the analogous phenomenon has been well known for eigenvalues. We use the superbosonization formula [arXiv:0707.2929] in a regime where the main contribution comes from a three dimensional saddle manifold.

==> hists.csv <==
4.081632653061224164e-02,7.595000000000001750e-02,1.024100000000000010e+00,8.636250000000000870e-02,2.652125000000000177e-01,7.350000000000000977e-02,7.411250000000001170e-02
1.224489795918367319e-01,2.413250000000000117e-01,9.358999999999999542e-01,2.082499999999999907e-01,7.209125000000000671e-01,1.990625000000000311e-01,1.911000000000000199e-01
2.040816326530612290e-01,3.595374999999999543e-01,1.015524999999999789e+00,4.005749999999999589e-01,9.885749999999999815e-01,3.454499999999999793e-01,3.276874999999999649e-01
2.857142857142856984e-01,5.145000000000000684e-01,9.322250000000001924e-01,5.120500000000001162e-01,1.112912500000000415e+00,4.348750000000000671e-01,4.379375000000000906e-01
3.673469387755101678e-01,6.278125000000002176e-01,8.844500000000001805e-01,6.461875000000001368e-01,1.112300000000000288e+00,5.383875000000001299e-01,5.016375000000000695e-01
4.489795918367346372e-01,7.705249999999996824e-01,8.391249999999996767e-01,7.478624999999996525e-01,9.695874999999996025e-01,6.516999999999997240e-01,6.100499999999997591e-01
5.306122448979591066e-01,8.005375000000002350e-01,7.931875000000001563e-01,7.968625000000001402e-01,9.267125000000001611e-01,7.135625000000002105e-01,7.245875000000001620e-01
6.122448979591836871e-01,8.464750000000001995e-01,7.356125000000002245e-01,8.109500000000001707e-01,8.078875000000002027e-01,7.307125000000002091e-01,7.564375000000002069e-01
6.938775510204080454e-01,8.415750000000001840e-01,6.798750000000002292e-01,8.869000000000001327e-01,7.374500000000001609e-01,7.613375000000002224e-01,7.895125000000001725e-01
7.755102040816326259e-01,9.016000000000001791e-01,6.020875000000002197e-01,8.452500000000001679e-01,6.400625000000002007e-01,7.778750000000002052e-01,7.717500000000001581e-01
8.571428571428569843e-01,8.011500000000001398e-01,5.249125000000001151e-01,8.176875000000002336e-01,5.953500000000001569e-01,7.693000000000002059e-01,7.907375000000002041e-01
9.387755102040815647e-01,7.754249999999991427e-01,4.691749999999994536e-01,7.993124999999990932e-01,5.298124999999994644e-01,7.533749999999991287e-01,7.374499999999991617e-01
1.020408163265305923e+00,7.135625000000012097e-01,4.140500000000006398e-01,7.178500000000012093e-01,4.581500000000007233e-01,7.037625000000010678e-01,7.141750000000012255e-01
1.102040816326530503e+00,6.308749999999992975e-01,3.815874999999995798e-01,6.541499999999992321e-01,3.803624999999996037e-01,6.296499999999992658e-01,6.357749999999993129e-01
1.183673469387755084e+00,6.027000000000010127e-01,3.307500000000005436e-01,5.739125000000009358e-01,3.399375000000005587e-01,6.559875000000010559e-01,6.131125000000009484e-01
1.265306122448979442e+00,5.126624999999994658e-01,2.897124999999997064e-01,5.157249999999994339e-01,2.786874999999996994e-01,6.039249999999993790e-01,5.739124999999993815e-01
1.346938775510204023e+00,4.563124999999994547e-01,2.486749999999997296e-01,4.514124999999994392e-01,2.474499999999997257e-01,4.948999999999994515e-01,5.163374999999994497e-01
1.428571428571428381e+00,3.515750000000005260e-01,1.941625000000003209e-01,3.828125000000006106e-01,2.070250000000003199e-01,4.361000000000007093e-01,4.361000000000007093e-01
1.510204081632652962e+00,2.927749999999996744e-01,1.776249999999997831e-01,3.178874999999996565e-01,1.647624999999998119e-01,3.858749999999995794e-01,3.870999999999996111e-01
1.591836734693877542e+00,2.811375000000004287e-01,1.617000000000002602e-01,2.548000000000004150e-01,1.574125000000002605e-01,3.185000000000005049e-01,3.203375000000004968e-01
1.673469387755101900e+00,2.076374999999997806e-01,1.218874999999998571e-01,1.923249999999998017e-01,1.224999999999998590e-01,2.596999999999997089e-01,2.694999999999996843e-01
1.755102040816326259e+00,1.604750000000002563e-01,9.126250000000014906e-02,1.592500000000002525e-01,9.861250000000015836e-02,2.345875000000003652e-01,2.321375000000003574e-01
1.836734693877550839e+00,1.280124999999998625e-01,8.146249999999990998e-02,1.151499999999998636e-01,7.901249999999990226e-02,1.616999999999998161e-01,1.904874999999997820e-01
1.918367346938775420e+00,8.513749999999990770e-02,7.104999999999991878e-02,1.010624999999998885e-01,5.696249999999992986e-02,1.439374999999998295e-01,1.549624999999998087e-01
2.000000000000000000e+00,8.207499999999991191e-02,5.634999999999993486e-02,7.166249999999992071e-02,5.573749999999993987e-02,1.022874999999998924e-01,1.237249999999998629e-01
2.081632653061224580e+00,5.206250000000022665e-02,4.226250000000018187e-02,4.838750000000020812e-02,4.900000000000021005e-02,9.800000000000042011e-02,9.310000000000040465e-02
2.163265306122448717e+00,4.471249999999994673e-02,3.429999999999996246e-02,3.307499999999996554e-02,3.858749999999995517e-02,6.676249999999991913e-02,6.492499999999992721e-02
2.244897959183673297e+00,2.511249999999997165e-02,2.939999999999996436e-02,3.429999999999996246e-02,2.878749999999996589e-02,5.022499999999994330e-02,6.002499999999993258e-02
2.326530612244897878e+00,2.388749999999997473e-02,2.021249999999997701e-02,2.572499999999997011e-02,1.469999999999998218e-02,3.552499999999995939e-02,4.103749999999995596e-02
2.408163265306122014e+00,1.102500000000004865e-02,1.592500000000006757e-02,8.575000000000037453e-03,1.408750000000006004e-02,3.307500000000013901e-02,3.552500000000015368e-02
2.489795918367346594e+00,1.102499999999998793e-02,9.799999999999989275e-03,9.187499999999990813e-03,1.653749999999998277e-02,2.633749999999997204e-02,1.837499999999998163e-02
2.571428571428571175e+00,5.512499999999993967e-03,1.041249999999998947e-02,6.737499999999992627e-03,5.512499999999993967e-03,1.837499999999998163e-02,1.592499999999998431e-02
2.653061224489795755e+00,3.062499999999996649e-03,7.962499999999992153e-03,5.512499999999993967e-03,1.041249999999998947e-02,1.041249999999998947e-02,9.187499999999990813e-03
2.734693877551020336e+00,4.287499999999995308e-03,7.349999999999991089e-03,4.287499999999995308e-03,4.287499999999995308e-03,9.799999999999989275e-03,5.512499999999993967e-03
2.816326530612244916e+00,1.225000000000005381e-03,2.450000000000010763e-03,3.675000000000015494e-03,2.450000000000010763e-03,6.737500000000029923e-03,6.125000000000026257e-03
2.897959183673469052e+00,3.062499999999996649e-03,4.899999999999994638e-03,2.449999999999997319e-03,4.287499999999995308e-03,3.674999999999995545e-03,7.962499999999992153e-03
2.979591836734693633e+00,1.837499999999997772e-03,1.224999999999998659e-03,6.124999999999993297e-04,2.449999999999997319e-03,3.062499999999996649e-03,4.899999999999994638e-03
3.061224489795918213e+00,0.000000000000000000e+00,1.837499999999997772e-03,6.124999999999993297e-04,1.224999999999998659e-03,3.674999999999995545e-03,1.837499999999997772e-03
3.142857142857142350e+00,1.225000000000005381e-03,1.225000000000005381e-03,0.000000000000000000e+00,1.225000000000005381e-03,2.450000000000010763e-03,1.837500000000007747e-03
3.224489795918366930e+00,6.124999999999993297e-04,1.224999999999998659e-03,0.000000000000000000e+00,1.224999999999998659e-03,0.000000000000000000e+00,1.224999999999998659e-03
3.306122448979591510e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.124999999999993297e-04,6.124999999999993297e-04,0.000000000000000000e+00,6.124999999999993297e-04
3.387755102040816091e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.837499999999997772e-03,6.124999999999993297e-04
3.469387755102040671e+00,0.000000000000000000e+00,6.124999999999993297e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.551020408163265252e+00,0.000000000000000000e+00,1.225000000000005381e-03,0.000000000000000000e+00,6.125000000000026907e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.632653061224489388e+00,0.000000000000000000e+00,6.124999999999993297e-04,0.000000000000000000e+00,6.124999999999993297e-04,0.000000000000000000e+00,6.124999999999993297e-04
3.714285714285713969e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.795918367346938549e+00,0.000000000000000000e+00,6.124999999999993297e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.877551020408163129e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.959183673469387710e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00

